Graph-based Isometry Invariant Representation Learning

Learning transformation invariant representations of visual data is an important problem in computer vision. Deep convolutional networks have demonstrated remarkable results for image and video classification tasks. However, they have achieved only limited success in the classification of images that undergo geometric transformations. In this work we present a novel Transformation Invariant Graph-based Network (TIGraNet), which learns graph-based features that are inherently invariant to isometric transformations such as rotation and translation of input images. In particular, images are represented as signals on graphs, which permits to replace classical convolution and pooling layers in deep networks with graph spectral convolution and dynamic graph pooling layers that together contribute to invariance to isometric transformations. Our experiments show high performance on rotated and translated images from the test set compared to classical architectures that are very sensitive to transformations in the data. The inherent invariance properties of our framework provide key advantages, such as increased resiliency to data variability and sustained performance with limited training sets.

==> images/TestImagesExample012/filters/Abstract.txt <==
Title:
DeepVision: where do machines look, and how does it help to create translation and rotation invariant classifier

Abstract:
Learning invariant representation of a visual data is an important problem in computer vision. Deep convolutional networks (ConvNets) have achieved remarkable results for image and video classification tasks. However, the translation and rotation invariance is not guaranteed by ConvNets. In this work we present the DeepVision system, which directly learns features, invariant to translation and rotation of the input image. We achieve this by representing image as a signal on a grid graph, which allows us replacing classic convolution and pooling layers with the spectral convolutional and dynamic pooling ones. The latter chooses the most representative pixels for the given image, which allows us visualizing the part of the image where DeepVision ``looks''. Our experiments show high performance on rotated and translated images from the test set even though training set does not contain any rotated or translated images of the object.

